Cross-Dataset Adaptation for Instrument Classification in Cataract Surgery Videos

Surgical tool presence detection is an important part of the intra-operative and post-operative analysis of a surgery. State-of-the-art models, which perform this task well on a particular dataset, however, perform poorly when tested on another dataset. This occurs due to a significant domain shift between the datasets resulting from the use of different tools, sensors, data resolution etc. In this paper, we highlight this domain shift in the commonly performed cataract surgery and propose a novel end-to-end Unsupervised Domain Adaptation (UDA) method called the Barlow Adaptor that addresses the problem of distribution shift without requiring any labels from another domain. In addition, we introduce a novel loss called the Barlow Feature Alignment Loss (BFAL) which aligns features across different domains while reducing redundancy and the need for higher batch sizes, thus improving cross-dataset performance. The use of BFAL is a novel approach to address the challenge of domain shift in cataract surgery data. Extensive experiments are conducted on two cataract surgery datasets and it is shown that the proposed method outperforms the state-of-the-art UDA methods by 6%. The code can be found at https://github.com/JayParanjape/Barlow-Adaptor

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
1) Technical Novelty and Advantages (Meta reviewer, R3 Q1, R5 Q1) - Barlow Twins[26] is a self supervised learning (SSL) technique that works on augmentations of the same image and is not related to domain adaptation (DA). Here, we utilize a similar construct to align features between images from different datasets. However, directly using it for Unsupervised DA (UDA) does not work as it enforces similar features between different surgical tools as also mentioned by R5. As a UDA setting does not have target labels, applying it between images of the same tools is not possible. Hence, the novelty lies in adapting it correctly for UDA. In our paper, we propose a minimax game between the CE loss (which encourages feature differentiation) and the BFAL (which encourages similarity) to utilize the strictness and redundancy reduction properties of BFAL to account for the problem mentioned above. This method is advantageous over existing UDA not only because it outperforms them but also because the minimax approach is beneficial in the cataract surgery domain. As mentioned in Section 3 last para, the cataract surgery domain has multiple features that are dataset (surgeon, hospital) specific but are not required for tool classification. Our approach discourages learning these features that are prone to domain shift. Thus, the technical novelty of this paper lies in correctly adapting Barlow Twins to the UDA task and leveraging domain-specific properties for better performance.

2) Technical Details (R5 Q3,4,5,7) - The projector is a linear layer with 100 hidden units, which is smaller than the features required by [26]. High feature dimensions are avoided to prevent overfitting on smaller datasets. During training, we exclude images without any instrument among the 14 classes, following the existing literature on cataract instrument classification. The authors of the referenced papers for D99 confirmed that 6 videos didn't have surgical phase or skill labels but had instrument labels. Hence, we include those 6 videos in our analysis, making the total 105. To address the underrepresentation of classes 11 and 12, we ensure a similar proportion across the training, validation, and test sets using stratified split.

3) R3 Q2,4 - [3] and [22] motivate classification as a task in the surgical domain, while [8] motivates it with respect to cataract specifically. We didn't find much work addressing DA in this application, which is the main task of this paper and is a clinically relevant task, as described by [16]. We do not reference [26] in the related work section because it is a SSL method and is not directly related to DA. Cataract-101 is used for phase segmentation and CADIS is used for semantic segmentation, which are different from instrument classification. We agree that using Barlow Adaptor for segmentation is interesting future work. 

4) R3 Q3 - ViT generally performs poorly on smaller datasets, and our method shows better results with ResNet architectures which are shown to be better suited for this task. The lower microaccuracy mentioned may also stem from inherent class imbalance. Since microaccuracy is dominated by the dominant classes, macroaccuracy could be considered a better metric since it is averaged with equal weights over all classes. For this metric, in every setting, our method works better than the others.

5) Generalizability (R3 Q4) - We tested BFAL on a general computer vision Office-Home datast, where it beats SHOT [Liang et al. ICML'20] by 2% and DANN[5] by 4% on macro accuracy, while performing on par with recent UDA SOTA, CDTrans[24]. Cross dataset performance between the MR35h and SARTAJ MRI datasets shows a 1.3% improvement over CORAL and 2% over MMD. We will add these observations in the revised version.

6) Typos (R5 Q2,6) - We will correct the typos in the figures as mentioned. Fig 1 should show 57 instead of 58, and in Fig 2, backprop for the Projector should use BFAL instead of CE.
